Associativity and Commutativity in Equality Saturation

Equality saturation is a promising technique for program optimization which sidesteps the phase ordering problem. However, current e-graph implementations grow exponentially large, even for simple examples. Many practical applications involve associative and commutative (AC) operators. We present an extension of relational e-matching that handles AC operators natively by storing terms as multisets. Preliminary results show that equality saturation modulo AC uses asymptotically less memory in certain cases.

==> figures/data/results_ace.csv <==
input_size,num_enodes,num_eclasses,memo_size,time_ms
2,9,6,9,0.000047068
3,34,14,40,0.00014724899999999999
4,119,30,162,0.00055028
5,396,62,683,0.002217196
6,1273,126,2459,0.00753448
7,3998,254,8488,0.032001706
8,12363,510,28968,0.097389851
9,37840,1022,94972,0.629790611
10,115037,2046,323947,2.476988959
11,348162,4094,1103153,14.842862912999998


==> figures/data/results_ace_modac.csv <==
input_size,num_enodes,num_eclasses,memo_size
3,24,14,24
4,99,30,91
5,408,62,378
6,1831,126,1695
7,8712,254,8155
8,43658,510,41982

